Extreme Scale FMM-Accelerated Boundary Integral Equation Solver for Wave Scattering

Algorithmic and architecture-oriented optimizations are essential for achieving performance worthy of anticipated energy-austere exascale systems. In this paper, we present an extreme scale FMM-accelerated boundary integral equation solver for wave scattering, which uses FMM as a matrix-vector multiplication inside the GMRES iterative method. Our FMM Helmholtz kernels treat nontrivial singular and near-field integration points. We implement highly optimized kernels for both shared and distributed memory, targeting emerging Intel extreme performance HPC architectures. We extract the potential thread- and data-level parallelism of the key Helmholtz kernels of FMM. Our application code is well optimized to exploit the AVX-512 SIMD units of Intel Skylake and Knights Landing architectures. We provide different performance models for tuning the task-based tree traversal implementation of FMM, and develop optimal architecture-specific and algorithm aware partitioning, load balancing, and communication reducing mechanisms to scale up to 6,144 compute nodes of a Cray XC40 with 196,608 hardware cores. With shared memory optimizations, we achieve roughly 77% of peak single precision floating point performance of a 56-core Skylake processor, and on average 60% of peak single precision floating point performance of a 72-core KNL. These numbers represent nearly 5.4x and 10x speedup on Skylake and KNL, respectively, compared to the baseline scalar code. With distributed memory optimizations, on the other hand, we report near-optimal efficiency in the weak scalability study with respect to both the logarithmic communication complexity as well as the theoretical scaling complexity of FMM. In addition, we exhibit up to 85% efficiency in strong scaling. We compute in excess of 2 billion DoF on the full-scale of the Cray XC40 supercomputer.

==> figs/dtt_lbt.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dtt_lbt.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27560425bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428564)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dtt_lbt.pdf}}%
    \put(-0.95407727,1.15893459){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.97393884,1.17648078){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-1.02409566,1.19368891){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0000}}}%
    \put(-0.97060403,1.19374108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0001}}}%
    \put(-1.00287437,1.15397316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0010}}}%
    \put(-0.96296855,1.1661154){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{001100}}}%
    \put(-0.93749657,1.16624832){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{001101}}}%
    \put(-0.95211895,1.1462575){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{001110}}}%
    \put(-0.92399909,1.14625754){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{001111}}}%
    \put(-0.88519344,1.12695604){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{110000}}}%
    \put(-0.87674717,1.17094079){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{01}}}%
    \put(-0.93671277,1.09137626){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(-0.85812578,1.12657697){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{110001}}}%
    \put(-0.87302361,1.10696522){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{110010}}}%
    \put(-0.8462421,1.10675158){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{110011}}}%
    \put(-0.81390829,1.11399156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1101}}}%
    \put(-0.84355879,1.07400993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1110}}}%
    \put(-0.79181818,1.07469926){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1111}}}%
    \put(-1.07477955,1.24212784){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32267432\unitlength}\raggedright \end{minipage}}}%
  \end{picture}%
\endgroup%

